Multilevel Interior Penalty Methods on GPUs

We present a matrix-free multigrid method for high-order discontinuous Galerkin (DG) finite element methods with GPU acceleration. A performance analysis is conducted, comparing various data and compute layouts. Smoother implementations are optimized through localization and fast diagonalization techniques. Leveraging conflict-free access patterns in shared memory, arithmetic throughput of up to 39% of the peak performance on Nvidia A100 GPUs are achieved. Experimental results affirm the effectiveness of mixed-precision approaches and MPI parallelization in accelerating algorithms. Furthermore, an assessment of solver efficiency and robustness is provided across both two and three dimensions, with applications to Poisson problems.

==> Data/Ax_poisson.dat <==
fe basic cell cf
3 2.025  1.991  3.74  
4 2.221  2.167  3.022 
5 1.898  1.821  2.262 
6 1.737  1.672  2.046 
7 0.666  0.6327 1.836 

==> Data/Smoothing_poisson.dat <==
fe g cf res
3  2.7086  0.6633  0.5802
4    3.3796  0.8181  0.7544
5     4.3736  1.108   1.0177
6  4.878   1.2775  1.1542
7  5.4376  1.3919  1.3359

==> Data/cpu_gpu_Ax_q3.dat <==
dof cpu1280 gpudp gpusp cpu2560
16777216 5.1549e-01 5.178e-01 2.122e-01 4.1426e-01
134217728 1.8606e+00 3.638e+00 1.657e+00 1.4273e+00

==> Data/cpu_gpu_smooth_q3.dat <==
core 2m 16m 134m
80 2.2929e-02 2.0438e-01 1.5431e+00
160 1.1662e-02 1.1050e-01 8.1119e-01
320 6.8538e-03 5.1481e-02 4.3157e-01
640 4.7553e-03 2.3623e-02 2.3459e-01
1280 3.7602e-03 2.1819e-02 1.2601e-01

==> Data/cpu_gpu_solve.dat <==
dof cpu640 cpu2560 gpu1 gpu4
1 2.5660e+00 5.1601e+00 2.018e+00 5.020e+00
2 2.7340e+00 5.2386e+00 5.484e+00 1.318e+01

==> Data/double_vs_mixed.dat <==
fe Ax sm gmres
3 1.90238032 1.82868526 1.57464213
4 1.86962277 1.93780687 1.64959569
5 2.07736516 2.10747922 1.78002894
6 2.4115347  2.33656793 1.90854701
7 2.06753813 1.96744121 1.74484412

==> Data/fullindices.dat <==
n base opt
1 1 1
2 1.61 1.97
3 2.38 2.95
4 2.90 3.94

==> Data/roofline.dat <==
fe Ax Sm pro res
3 3.379 3.246 0.927 1.071
4 3.394 3.442 0.889 1.582
5 3.020 2.941 1.063 1.661
6 3.108 3.001 1.212 1.834
7 3.171 3.258 1.195 1.475

==> Data/strong_scaling.dat <==
n c1m c1s c1t c2m c2s c2t c3m c3s c3t c4m c4s c4t c6m c6s c6t c8m c8s c8t
1 1.056e-01 2.980e-01 5.812e+00 2.119e-01 5.974e-01 1.163e+01 0 0 0 0 0 0 0 0 0 0 0 0
2 5.343e-02 1.575e-01 3.147e+00 1.067e-01 3.076e-01 6.070e+00 1.604e-01 4.630e-01 9.106e+00 2.130e-01 6.076e-01 1.189e+01 0 0 0 0 0 0
3 3.639e-02 1.221e-01 2.575e+00 7.233e-02 2.278e-01 4.641e+00 1.067e-01 3.136e-01 6.230e+00 1.432e-01 4.307e-01 8.601e+00 2.130e-01 6.127e-01 1.205e+01 0 0 0
4 2.727e-02 9.653e-02 2.040e+00 5.414e-02 1.755e-01 3.588e+00 8.104e-02 2.553e-01 5.220e+00 1.066e-01 3.143e-01 6.251e+00 1.604e-01 4.716e-01 9.363e+00 2.131e-01 6.139e-01 1.208e+01

==> Data/throughput_dof.dat <==
dof Ax Sm
64000 5.067e-01 4.034e-2
512000 3.737e+00 3.144e-1
4096000 9.834e+00 1.607e+00
32768000 1.000e+1 2.167e+00
262144000 9.956e+00 3.145e+00
2097152000 9.943e+00 3.416e+00


==> Data/time_to_solution_biharm.dat <==
fe exact bila ksvd
2 0.07225299  0.07707979  0.07055467
3 0.0638489   0.04960141  0.04960141
4 0.08729949  0.04187694  0.05881542
5 0.13258523  0.03463536  0.04865653
6 0.18479371  0.03720768  0.05977062
7 0.2554745   0.04041284  0.07314004
8 0.34264305  0.0547335   0.09890466
9 0.55089227  0.05813797  0.11682918
10 0.5529151   0.06055374  0.10936279

==> Data/time_to_solution_poisson.dat <==
fe g cf res
3 26.27074718 11.47389412 33.06567669
4 32.57751465 16.34216309 22.19772339
5 31.52423435 21.72258165 20.2788247 
6 35.84403756 24.83445771 22.87706203
7 39.12299871 27.10521221 22.40389585

==> Data/weak_scaling.dat <==
n dof Ax Sm gmres
1 524288000 2.119e-01 5.974e-01 1.938
2 1048576000 2.130e-01 6.076e-01 1.981
3 1572864000 2.130e-01 6.127e-01 2.008
4 2097152000 2.131e-01 6.139e-01 2.013

